WHFast: A fast and unbiased implementation of a symplectic Wisdom-Holman integrator for long term gravitational simulations

We present WHFast, a fast and accurate implementation of a Wisdom-Holman symplectic integrator for long-term orbit integrations of planetary systems. WHFast is significantly faster and conserves energy better than all other Wisdom-Holman integrators tested. We achieve this by significantly improving the Kepler-solver and ensuring numerical stability of coordinate transformations to and from Jacobi coordinates. These refinements allow us to remove the linear secular trend in the energy error that is present in other implementations. For small enough timesteps we achieve Brouwer's law, i.e. the energy error is dominated by an unbiased random walk due to floating-point round-off errors. We implement symplectic correctors up to order eleven that significantly reduce the energy error. We also implement a symplectic tangent map for the variational equations. This allows us to efficiently calculate two widely used chaos indicators the Lyapunov characteristic number (LCN) and the Mean Exponential Growth factor of Nearby Orbits (MEGNO). WHFast is freely available as a flexible C package, as a shared library, and as an easy-to-use python module.

==> response.txt <==
We thank Jack Wisdom once again for his comments. We address each of them below. Changes in the paper are highlighted in bold font.

-------

# p.1 line 40 second column: Could I suggest a replacement for this paragraph? "For integrations of planetary systems, Wisdom and Holman (1991) and independently Kinoshita et al. (1991), developed a widely used class of symplectic integrators. The ideas of Wisdom and Holman (1991) developed from the original ideas of the mapping method of Wisdom (1981). We refer to these as a Wisdom-Holman mapping or a Wisdom-Holman integrator..."

-> We followed the reviewer's suggestion.

-------

# p.2 line 10 second column: I think the phrase "one often assumes" should be replaced by "Here we assume" to be more consistent with the wording of what follows.

-> This has been changed.

-------

# p.3 line 39 second column: Again, I would replace the phrase "convert back to Jacobi coordinates" by "convert back to Jacobi accelerations." The reason is that I found a significant source of error is the contamination of the Jacobi coordinates and velocities by a full conversion. I convert only the accelerations.

-> Agreed! We learned this by try and error too. We changed the text to "accelerations".

-------

# p.4 line 9 first column: "ahs" should be "has"

-> Corrected.

-------

# p.4 line 41 second column: I still do not like the paragraph that begins "It is advantageous....". Could I suggest a replacement? "It is advantageous to solve the Kepler problem numerically using the Gauss f and g functions, which express the relevant quantities in terms of r0 and v0 (Wisdom and Holman, 1991). This avoids the computationally expensive conversion between Cartesian and classical orbital elements, and avoids coordinate singularities associated with circular orbits. We find that it is advantageous to use universal variables in this solution (Stumpff, 1962). This approach provides greater speed and numerical stability compared to a solution using elliptic elements. It also avoids the singularity associated with the transition from elliptic to hyperbolic motion."

-> We followed the reviewer's suggestion.

-------

# p.6 line 38 first column: "multiply" should be "multiple"

-> Corrected.

-------

# p.10 line 26 first column: Just a comment... I am surprised the answers agree to the bottom bit on different architectures. I would think the different compilers would produce slightly different order of operations, and thus produce slightly different numerical results.

-> WHFast is indeed platform independent. This is due to the C99 standard. We expanded the paragraph in the paper explaining this.

-------

We also changes the claim of "WHFast being the first integrator that follows Brouwer's law" to the "first publicly available WH integrator that follows Brouwer's law" in the introduction and conclusions.

 


